Beam Search for Error-Correcting Codes via Conditional Diffusion

We introduce a diffusion framework for neural decoding of error-correcting codes (ECCs). We interpret decoding as a conditional diffusion process that progressively predicts codeword bits while treating the physical channel observation as fixed side information. At each stage, a neural model estimates bitwise posteriors conditioned on the physical observation and the current noisy state of the codeword. We focus particularly on masked diffusion, for which the reverse process naturally induces a Maxwell beam search (MBS) procedure inspired by the Maxwell construction of Measson et al. Rather than committing to a single uncertain decision, the decoder maintains multiple candidate trajectories, removes parity-infeasible candidates, and ranks the remaining candidates using accumulated reverse-transition log-probabilities. We evaluate the framework across multiple code families on binary phase-shift keying (BPSK) over additive white Gaussian noise (AWGN). Experiments show competitive decoding performance across Polar, low-density parity-check (LDPC), and Bose-Chaudhuri-Hocquenghem (BCH) codes. The MBS decoder consistently improves upon the corresponding single-trajectory diffusion decoder and, in all evaluated settings, improves upon available neural decoding results.

==> figures/data/ccsds12864-bler.csv <==
snr_db,ours2048,plain16,plain128,sbecc9,sbecc100,bp50,bp50maxwell,ml
1,0.23549107142857142,0.69140625,0.6640625,0.703125,0.6953125,0.7518796992481203,0.2304147465437788,0.1064
1.5,0.08671875,0.5546875,0.50390625,0.49609375,0.46875,0.5208333333333334,0.10256410256410256,0.03397
2,0.03217910805626598,0.3151041666666667,0.2916666666666667,0.2864583333333333,0.265625,0.35335689045936397,0.03359086328518643,0.008773
2.5,0.007752557544757033,0.1609375,0.13802083333333334,0.1171875,0.1103515625,0.13774104683195593,0.009966115208291808,0.001168
3,0.0012412615189068955,0.0498046875,0.043402777777777776,0.04733455882352941,0.04235197368421053,0.06056935190793458,0.0018451886705415628,0.0001321
3.5,0.00013437854759365647,0.011284722222222222,0.009765625,0.011488970588235295,0.009934413580246914,0.016048788316482106,0.00023512095797683117,1.022e-05


==> figures/data/ccsds12864-exit-snr4.csv <==
erasure_rate,frames,exit_nats,se_nats,low95_nats,high95_nats,exit_bits,extrinsic_information_bits,low95_log_nats
0.0,1048576,1.6213372026996807e-08,1.972452559453612e-11,1.6174711956831517e-08,1.6252032097162096e-08,2.3390951419436136e-08,0.9999999766090486,1.6174711956831517e-08
0.0078125,1048576,1.622624196423727e-08,1.9752629575033727e-11,1.6187526810270205e-08,1.6264957118204334e-08,2.3409518814069503e-08,0.9999999765904812,1.6187526810270205e-08
0.015625,1048576,1.6242766408456936e-08,1.978556680681996e-11,1.6203986697515568e-08,1.6281546119398304e-08,2.343335854779866e-08,0.9999999765666414,1.6203986697515568e-08
0.0234375,1048576,1.6259549789320218e-08,1.981790304380305e-11,1.6220706699354363e-08,1.6298392879286073e-08,2.345757184813947e-08,0.9999999765424281,1.6220706699354363e-08
0.03125,1048576,1.6278516238651693e-08,1.9853965833308973e-11,1.6239602465618406e-08,1.631743001168498e-08,2.3484934650533258e-08,0.9999999765150653,1.6239602465618406e-08
0.0390625,1048576,1.6297575469763994e-08,1.9888669982807607e-11,1.6258593676597692e-08,1.6336557262930297e-08,2.3512431308742134e-08,0.9999999764875687,1.6258593676597692e-08
0.046875,1048576,1.6316786342245003e-08,1.992039348154078e-11,1.6277742371021182e-08,1.6355830313468825e-08,2.3540146739201634e-08,0.9999999764598533,1.6277742371021182e-08
0.0546875,1048576,1.6335647794829868e-08,1.9949566289635483e-11,1.6296546644902184e-08,1.6374748944757552e-08,2.3567358063309784e-08,0.9999999764326419,1.6296546644902184e-08
0.0625,1048576,1.635501846929633e-08,1.9997368860788578e-11,1.6315823626329184e-08,1.6394213312263477e-08,2.3595304039301222e-08,0.999999976404696,1.6315823626329184e-08
0.0703125,1048576,1.6373100702519388e-08,2.002213384475294e-11,1.6333857320183672e-08,1.6412344084855104e-08,2.3621391187500324e-08,0.9999999763786088,1.6333857320183672e-08
0.078125,1048576,1.6390713608413862e-08,2.0043513398063527e-11,1.6351428322153658e-08,1.6429998894674065e-08,2.3646801239489926e-08,0.9999999763531987,1.6351428322153658e-08
0.0859375,1048576,1.6406575238285816e-08,2.0059637981449422e-11,1.6367258347842176e-08,1.6445892128729456e-08,2.366968473424661e-08,0.9999999763303152,1.6367258347842176e-08
0.09375,1048576,1.6423010401197576e-08,2.0094182256009326e-11,1.6383625803975797e-08,1.6462394998419356e-08,2.369339566227561e-08,0.9999999763066043,1.6383625803975797e-08
0.1015625,1048576,1.6437508305369003e-08,2.0106217667360432e-11,1.6398100118740977e-08,1.6476916491997028e-08,2.371431171672701e-08,0.9999999762856883,1.6398100118740977e-08
0.109375,1048576,1.645109040855872e-08,2.0115372898355476e-11,1.6411664277677944e-08,1.6490516539439497e-08,2.373390654964366e-08,0.9999999762660935,1.6411664277677944e-08
0.1171875,1048576,1.6462621970769434e-08,2.010234504165906e-11,1.6423221374487783e-08,1.6502022567051085e-08,2.3750543077258757e-08,0.9999999762494569,1.6423221374487783e-08
0.125,1048576,1.6473509511965042e-08,2.0105484751423977e-11,1.643410276185225e-08,1.6512916262077834e-08,2.3766250478949135e-08,0.9999999762337495,1.643410276185225e-08
0.1328125,1048576,1.648438751783971e-08,2.0126455221474024e-11,1.6444939665605623e-08,1.65238353700738e-08,2.3781944124079282e-08,0.9999999762180559,1.6444939665605623e-08
0.140625,1048576,1.649304927144405e-08,2.0123973715800934e-11,1.645360628296108e-08,1.653249225992702e-08,2.379444039304966e-08,0.9999999762055596,1.645360628296108e-08
0.1484375,1048576,1.6500446943348533e-08,2.011896216466209e-11,1.6461013777505795e-08,1.653988010919127e-08,2.3805112977620384e-08,0.999999976194887,1.6461013777505795e-08
0.15625,1048576,1.6505548020226912e-08,2.0090191087540814e-11,1.646617124569533e-08,1.6544924794758493e-08,2.3812472275936014e-08,0.9999999761875277,1.646617124569533e-08
0.1640625,1048576,1.6510274482576026e-08,2.0080269936003347e-11,1.647091715350146e-08,1.6549631811650592e-08,2.381929111972803e-08,0.9999999761807089,1.647091715350146e-08
0.171875,1048576,1.6515051101791376e-08,2.010449435448453e-11,1.6475646292856587e-08,1.6554455910726165e-08,2.382618232458223e-08,0.9999999761738176,1.6475646292856587e-08
0.1796875,1048576,1.65181901038457e-08,2.0110950901615208e-11,1.6478772640078534e-08,1.6557607567612867e-08,2.3830710947279343e-08,0.999999976169289,1.6478772640078534e-08
0.1875,1048576,1.65198446129329e-08,2.0100143355208835e-11,1.6480448331956692e-08,1.655924089390911e-08,2.3833097899334555e-08,0.9999999761669021,1.6480448331956692e-08
0.1953125,1048576,1.6521483423411095e-08,2.0091292267438014e-11,1.648210449056692e-08,1.6560862356255272e-08,2.38354622030844e-08,0.9999999761645378,1.648210449056692e-08
0.203125,1048576,1.6521694615907615e-08,2.0065285598900603e-11,1.648236665613377e-08,1.656102257568146e-08,2.3835766889451805e-08,0.9999999761642331,1.648236665613377e-08
0.2109375,1048576,1.65215989387111e-08,2.0046986197010844e-11,1.648230684576496e-08,1.656089103165724e-08,2.3835628856434867e-08,0.9999999761643712,1.648230684576496e-08
0.21875,1048576,1.652143806247484e-08,2.0039598580524505e-11,1.6482160449257014e-08,1.6560715675692668e-08,2.3835396761086617e-08,0.9999999761646032,1.6482160449257014e-08
0.2265625,1048576,1.6524933367260455e-08,2.0224066708329057e-11,1.648529419651213e-08,1.656457253800878e-08,2.384043941996722e-08,0.9999999761595606,1.648529419651213e-08
0.234375,1048576,1.6522662844719502e-08,2.0154407526488357e-11,1.6483160205967583e-08,1.656216548347142e-08,2.383716374835716e-08,0.9999999761628362,1.6483160205967583e-08
0.2421875,1048576,1.6520460253154503e-08,2.006476460608026e-11,1.6481133314526587e-08,1.655978719178242e-08,2.3833986080429232e-08,0.9999999761660139,1.6481133314526587e-08
0.25,1048576,1.6520581061308015e-08,2.0219591267346615e-11,1.6480950662424017e-08,1.6560211460192013e-08,2.3834160369753203e-08,0.9999999761658396,1.6480950662424017e-08
0.2578125,1048576,1.652634150732839e-08,2.0982806750868602e-11,1.6485215206096686e-08,1.6567467808560094e-08,2.3842470936660104e-08,0.9999999761575291,1.6485215206096686e-08
0.265625,1048576,1.6527691403476248e-08,2.1183341032596313e-11,1.648617205505236e-08,1.6569210751900138e-08,2.3844418425138336e-08,0.9999999761555816,1.648617205505236e-08
0.2734375,1048576,1.652908714911266e-08,2.180612672026152e-11,1.6486347140740947e-08,1.657182715748437e-08,2.384643206044633e-08,0.999999976153568,1.6486347140740947e-08
0.28125,1048576,1.653700094919077e-08,2.534735569505682e-11,1.6487320132028458e-08,1.658668176635308e-08,2.3857849260573605e-08,0.9999999761421507,1.6487320132028458e-08
0.2890625,1048576,1.6536292504360167e-08,2.5654795814728965e-11,1.6486009104563298e-08,1.6586575904157036e-08,2.385682719072975e-08,0.9999999761431728,1.6486009104563298e-08
0.296875,1048576,1.6540666848851416e-08,2.6947731137264248e-11,1.648784929582238e-08,1.6593484401880453e-08,2.3863138035834415e-08,0.999999976136862,1.648784929582238e-08
0.3046875,1048576,1.65389261977457e-08,2.5931661228153513e-11,1.648810014173852e-08,1.658975225375288e-08,2.3860626807116282e-08,0.9999999761393732,1.648810014173852e-08
0.3125,1048576,1.6542475511732195e-08,2.708188848987133e-11,1.6489395010292046e-08,1.6595556013172344e-08,2.3865747384803156e-08,0.9999999761342526,1.6489395010292046e-08
0.3203125,1048576,1.6552448637836203e-08,2.934361091699042e-11,1.6494935160438902e-08,1.6609962115233504e-08,2.3880135564375567e-08,0.9999999761198645,1.6494935160438902e-08
0.328125,1048576,1.6554772168854984e-08,2.9292935839159905e-11,1.649735801461023e-08,1.6612186323099738e-08,2.3883487711053715e-08,0.9999999761165123,1.649735801461023e-08
0.3359375,1048576,1.6557830167432262e-08,3.090835676678165e-11,1.649724978816937e-08,1.6618410546695153e-08,2.38878994704362e-08,0.9999999761121006,1.649724978816937e-08
0.34375,1048576,1.6561464897146752e-08,3.2273678241907095e-11,1.6498208487792616e-08,1.662472130650089e-08,2.3893143276970268e-08,0.9999999761068568,1.6498208487792616e-08
0.3515625,1048576,1.657149397096849e-08,3.3410822219624964e-11,1.6506008759418025e-08,1.6636979182518956e-08,2.3907612172037596e-08,0.9999999760923878,1.6506008759418025e-08
0.359375,1048576,1.657569447896929e-08,3.237890553654028e-11,1.6512231824117672e-08,1.6639157133820907e-08,2.3913672224099566e-08,0.9999999760863277,1.6512231824117672e-08
0.3671875,1048576,1.6583716392888808e-08,3.264077062082334e-11,1.6519740482471993e-08,1.6647692303305623e-08,2.392524539952969e-08,0.9999999760747545,1.6519740482471993e-08
0.375,1048576,1.659259721065404e-08,3.372745364967058e-11,1.6526491401500684e-08,1.6658703019807394e-08,2.393805771127863e-08,0.9999999760619422,1.6526491401500684e-08
0.3828125,1048576,1.660253673954115e-08,3.387200545469171e-11,1.6536147608849953e-08,1.6668925870232344e-08,2.3952397420312835e-08,0.9999999760476026,1.6536147608849953e-08
0.390625,1048576,1.662038495800656e-08,3.4514759180726065e-11,1.6552736030012337e-08,1.6688033886000785e-08,2.397814695658159e-08,0.9999999760218531,1.6552736030012337e-08
0.3984375,1048576,1.661909353545727e-08,3.2585845512560476e-11,1.655522527825265e-08,1.6682961792661888e-08,2.3976283827674032e-08,0.9999999760237162,1.655522527825265e-08
0.40625,1048576,1.663163495902273e-08,3.3213423754485065e-11,1.656653664846394e-08,1.6696733269581518e-08,2.399437727725761e-08,0.9999999760056227,1.656653664846394e-08
0.4140625,1048576,1.6674008772670373e-08,4.639167552881664e-11,1.658308108863389e-08,1.6764936456706855e-08,2.405550976807062e-08,0.9999999759444902,1.658308108863389e-08
0.421875,1048576,1.6680076952893562e-08,4.618802417674491e-11,1.6589548425507143e-08,1.677060548027998e-08,2.4064264301585834e-08,0.9999999759357358,1.6589548425507143e-08
0.4296875,1048576,1.6715319690401488e-08,5.3208989035053136e-11,1.6611030071892784e-08,1.681960930891019e-08,2.411510882421587e-08,0.9999999758848912,1.6611030071892784e-08
0.4375,1048576,1.7898167422975527e-08,1.1499122049740935e-09,1.5644339501226304e-08,2.015199534472475e-08,2.582159738212719e-08,0.9999999741784026,1.5644339501226304e-08
0.4453125,1048576,8.065483576737743e-08,6.390707924777098e-08,-4.460303955825369e-08,2.0591271109300854e-07,1.163603315853092e-07,0.9999998836396684,1e-09
0.453125,1048576,8.596418335410222e-08,6.919259815050301e-08,-4.965330902088369e-08,2.2158167572908813e-07,1.2402010101903285e-07,0.999999875979899,1e-09
0.4609375,1048576,8.829779204576466e-08,7.133306900340998e-08,-5.151502320091889e-08,2.281106072924482e-07,1.2738678670586963e-07,0.9999998726132133,1e-09
0.46875,1048576,9.113453407561186e-08,7.41170385618825e-08,-5.413486150567785e-08,2.3640392965690156e-07,1.3147934036461147e-07,0.9999998685206596,1e-09
0.4765625,1048576,9.393196054515015e-08,7.687687300856583e-08,-5.674671055163887e-08,2.4461063164193914e-07,1.355151736594659e-07,0.9999998644848264,1e-09
0.484375,1048576,9.676753928999312e-08,7.958746363091883e-08,-5.922388942660777e-08,2.52758968006594e-07,1.39606049052701e-07,0.999999860393951,1e-09
0.4921875,1048576,9.724665450932402e-08,7.916055699344987e-08,-5.790803719783772e-08,2.5240134621648576e-07,1.4029726620364413e-07,0.9999998597027338,1e-09
0.5,1048576,1.0093741789025138e-07,8.146131629911515e-08,-5.872676205601432e-08,2.606015978365171e-07,1.456219122304026e-07,0.9999998543780878,1e-09
0.5078125,1048576,1.0720322165167765e-07,8.369064328642273e-08,-5.6830439189710887e-08,2.712368824930662e-07,1.546615562441957e-07,0.9999998453384438,1e-09
0.515625,1048576,1.1467538782831067e-07,8.586692635875164e-08,-5.362378783484253e-08,2.829745634914639e-07,1.654416133319224e-07,0.9999998345583867,1e-09
0.5234375,1048576,2.3584592096422912e-07,1.4309400836497236e-07,-4.461833543111672e-08,5.16310177359575e-07,3.402537405889838e-07,0.9999996597462594,1e-09
0.53125,1048576,2.676687994988821e-07,1.4586782131267896e-07,-1.82321302739687e-08,5.535697292717329e-07,3.861644496377394e-07,0.9999996138355504,1e-09
0.5390625,1048576,2.754859055183979e-07,1.435091861278905e-07,-5.7920992922674925e-09,5.567639103290633e-07,3.9744214972619814e-07,0.9999996025578503,1e-09
0.546875,1048576,2.9839122751242043e-07,1.4712739488774378e-07,1.0021533532442616e-08,5.867609214923983e-07,4.304875441769394e-07,0.9999995695124558,1.0021533532442616e-08
0.5546875,1048576,1.0978182002534262e-06,8.131708204756167e-07,-4.959966078787824e-07,2.6916330083856347e-06,1.583816873303265e-06,0.9999984161831267,1e-09
0.5625,1048576,1.1297237167139378e-06,8.220975664916295e-07,-4.815875136096559e-07,2.7410349470375315e-06,1.6298468036778463e-06,0.9999983701531964,1e-09
0.5703125,1048576,9.959502474540994e-07,6.85161295052565e-07,-3.4696589084892793e-07,2.3388663857571264e-06,1.4368524829741651e-06,0.999998563147517,1e-09
0.578125,1048576,1.02111648868846e-06,6.950977172018615e-07,-3.412750370271885e-07,2.3835080144041086e-06,1.4731596944007927e-06,0.9999985268403055,1e-09
0.5859375,1048576,1.1579330086395785e-06,6.349079936546305e-07,-8.648665892349718e-08,2.4023526762026543e-06,1.6705442092459573e-06,0.9999983294557907,1e-09
0.59375,1048576,2.2846833800746124e-06,1.2844362179404917e-06,-2.3281160708875125e-07,4.802178367237976e-06,3.2961013824350783e-06,0.9999967038986176,1e-09
0.6015625,1048576,2.6893165325522965e-06,1.4238984454725281e-06,-1.0152442057385875e-07,5.480157485678452e-06,3.879863624893901e-06,0.9999961201363751,1e-09
0.609375,1048576,3.1940726460173935e-06,1.4554740821563234e-06,3.413434449909998e-07,6.046801847043787e-06,4.608072766648383e-06,0.9999953919272333,3.413434449909998e-07
0.6171875,1048576,3.6425986853496678e-06,1.5312605010818247e-06,6.413281032292915e-07,6.6438692674700445e-06,5.255159059302624e-06,0.9999947448409408,6.413281032292915e-07
0.625,1048576,6.5883843293728754e-06,3.95787972232982e-06,-1.1690599263935714e-06,1.4345828585139322e-05,9.505029399456807e-06,0.9999904949706006,1e-09
0.6328125,1048576,6.1596960369330425e-06,3.5008231133761067e-06,-7.019172652841265e-07,1.3021309339150211e-05,8.886562925866702e-06,0.9999911134370741,1e-09
0.640625,1048576,1.2697540583578742e-05,6.431815562076692e-06,9.118208190842566e-08,2.530389908524906e-05,1.8318678831415406e-05,0.9999816813211686,9.118208190842566e-08
0.6484375,1048576,1.645674765461708e-05,7.185224630067509e-06,2.3737073796847614e-06,3.05397879295494e-05,2.3742068230477143e-05,0.9999762579317695,2.3737073796847614e-06
0.65625,1048576,2.079823985885072e-05,7.591481728092635e-06,5.9189356717891566e-06,3.567754404591229e-05,3.000551750358311e-05,0.9999699944824965,5.9189356717891566e-06
0.6640625,1048576,2.7344321529174248e-05,9.673707309254893e-06,8.383855203034658e-06,4.6304787855313835e-05,3.9449517066613004e-05,0.9999605504829334,8.383855203034658e-06
0.671875,1048576,2.7345128735278907e-05,9.450565322695538e-06,8.822020702795653e-06,4.5868236767762164e-05,3.945068161885717e-05,0.9999605493183812,8.822020702795653e-06
0.6796875,1048576,2.7827743307078312e-05,9.435003169379596e-06,9.335137095094305e-06,4.6320349519062324e-05,4.0146947268252924e-05,0.9999598530527317,9.335137095094305e-06
0.6875,1048576,3.0708117119755705e-05,9.518383637169427e-06,1.205208519090363e-05,4.9364149048607776e-05,4.430244828370903e-05,0.9999556975517163,1.205208519090363e-05
0.6953125,1048576,3.6996653552682245e-05,1.008447342404501e-05,1.7231085641554027e-05,5.676222146381046e-05,5.337488860994173e-05,0.9999466251113901,1.7231085641554027e-05
0.703125,1048576,3.9055638996182056e-05,1.0253621150212154e-05,1.8958541541766234e-05,5.915273645059788e-05,5.634537669854146e-05,0.9999436546233015,1.8958541541766234e-05
0.7109375,1048576,4.407363162201395e-05,9.900043847409815e-06,2.4669545681090714e-05,6.347771756293719e-05,6.358480977504653e-05,0.9999364151902249,2.4669545681090714e-05
0.71875,1048576,4.7003264571209596e-05,1.0104260142276219e-05,2.7198914692348207e-05,6.680761445007098e-05,6.7811376702476e-05,0.9999321886232975,2.7198914692348207e-05
0.7265625,1048576,4.9609651483656585e-05,1.0539776395134705e-05,2.8951689749192564e-05,7.02676132181206e-05,7.157159817570116e-05,0.9999284284018243,2.8951689749192564e-05
0.734375,1048576,5.58764123387867e-05,1.0971180970768075e-05,3.437289763608127e-05,7.737992704149213e-05,8.061262298383446e-05,0.9999193873770161,3.437289763608127e-05
0.7421875,1048576,7.501165674806364e-05,1.2529695957753851e-05,5.045345267086609e-05,9.956986082526118e-05,0.00010821894519929656,0.9998917810548007,5.045345267086609e-05
0.75,1048576,8.107801545682584e-05,1.281667063538526e-05,5.5957341011470736e-05,0.00010619868990218095,0.00011697085082468137,0.9998830291491754,5.5957341011470736e-05
0.7578125,1048576,9.467831031686312e-05,1.3580395986352289e-05,6.806073418361264e-05,0.00012129588645011361,0.00013659192877388482,0.9998634080712261,6.806073418361264e-05
0.765625,1048576,0.00010311458104354855,1.4155074035538541e-05,7.537063593389301e-05,0.0001308585261532041,0.00014876289471487062,0.9998512371052851,7.537063593389301e-05
0.7734375,1048576,0.00010858816858065123,1.4779316507367895e-05,7.962070822621015e-05,0.0001375556289350923,0.00015665961231052029,0.9998433403876895,7.962070822621015e-05
0.78125,1048576,0.00012373251851127112,1.5702655299126577e-05,9.295531412498303e-05,0.00015450972289755922,0.0001785082908529127,0.9998214917091471,9.295531412498303e-05
0.7890625,1048576,0.00013173351160979056,1.5741982133451352e-05,0.0001008792266282259,0.00016258779659135522,0.00019005128391833353,0.9998099487160816,0.0001008792266282259
0.796875,1048576,0.00014503575904998195,1.6003170231399803e-05,0.00011366954539643834,0.00017640197270352555,0.00020924237033297555,0.9997907576296671,0.00011366954539643834
0.8046875,1048576,0.00016372652261566857,1.7319681625431206e-05,0.00012977994662982342,0.00019767309860151372,0.00023620744223961976,0.9997637925577604,0.00012977994662982342
0.8125,1048576,0.00019190026392884628,1.9013866320630375e-05,0.00015463308594041076,0.0002291674419172818,0.00027685355911542976,0.9997231464408846,0.00015463308594041076
0.8203125,1048576,0.000215032433947585,2.028842942761505e-05,0.0001752671122694595,0.0002547977556257105,0.00031022622608646447,0.9996897737739135,0.0001752671122694595
0.828125,1048576,0.00023733340244079445,2.1464116834339153e-05,0.00019526373344548972,0.0002794030714360992,0.00034239972273863875,0.9996576002772614,0.00019526373344548972
0.8359375,1048576,0.00026426740244164283,2.2420104298641164e-05,0.00022032399801630615,0.00030821080686697954,0.00038125727097116605,0.9996187427290288,0.00022032399801630615
0.84375,1048576,0.00029949505378996005,2.5091107497619886e-05,0.00025031648309462506,0.00034867362448529505,0.00043208002887354873,0.9995679199711265,0.00025031648309462506
0.8515625,1048576,0.0003336765004076445,2.5849712131855146e-05,0.0002830110646292084,0.0003843419361860806,0.0004813934323992929,0.9995186065676007,0.0002830110646292084
0.859375,1048576,0.000363795131825924,2.6917684856827048e-05,0.000311036469506543,0.000416553794145305,0.0005248454325848073,0.9994751545674152,0.000311036469506543
0.8671875,1048576,0.000408469649959189,2.9770862267629837e-05,0.00035011875991463454,0.0004668205400037435,0.0005892971383497727,0.9994107028616502,0.00035011875991463454
0.875,1048576,0.0004399227854902744,3.0281264131054204e-05,0.0003805715077934082,0.0004992740631871407,0.0006346744210008781,0.9993653255789992,0.0003805715077934082
0.8828125,1048576,0.0005069190960424723,3.39286902805229e-05,0.00044041886309264736,0.0005734193289922971,0.0007313296659923909,0.9992686703340076,0.00044041886309264736
0.890625,1048576,0.0005415432595834109,3.4441918312711746e-05,0.00047403709969049584,0.0006090494194763259,0.0007812817750278315,0.9992187182249722,0.00047403709969049584
0.8984375,1048576,0.0005777304994128312,3.4722221554214154e-05,0.0005096749451665715,0.0006457860536590909,0.0008334889264731959,0.9991665110735268,0.0005096749451665715
0.90625,1048576,0.0006352154411096497,3.681178532416889e-05,0.0005630643418742787,0.0007073665403450208,0.000916422166784987,0.999083577833215,0.0005630643418742787
0.9140625,1048576,0.0006941177554232832,3.679103737411631e-05,0.0006220073221700152,0.0007662281886765513,0.001001400243542149,0.9989985997564579,0.0006220073221700152
0.921875,1048576,0.0007746966589394493,3.8475556210745654e-05,0.0006992845687663878,0.0008501087491125108,0.0011176510280451921,0.9988823489719548,0.0006992845687663878
0.9296875,1048576,0.0008429829403977556,3.9215738472392675e-05,0.000766120092991866,0.0009198457878036452,0.0012161673076658385,0.9987838326923342,0.000766120092991866
0.9375,1048576,0.00090692874856353,4.051463211725639e-05,0.0008275200696137076,0.0009863374275133525,0.0013084216079922385,0.9986915783920077,0.0008275200696137076
0.9453125,1048576,0.0009884816451659728,4.2351909067562636e-05,0.00090547190339355,0.0010714913869383955,0.001426077567490713,0.9985739224325093,0.00090547190339355
0.953125,1048576,0.001082284040270527,4.472837954562791e-05,0.0009946164163610962,0.0011699516641799576,0.0015614058177315605,0.9984385941822684,0.0009946164163610962
0.9609375,1048576,0.0011682426396038025,4.624561543476693e-05,0.0010776012333516593,0.0012588840458559458,0.0016854178627114386,0.9983145821372885,0.0010776012333516593
0.96875,1048576,0.001249965284519389,4.716152788428844e-05,0.0011575286898661836,0.0013424018791725943,0.0018033187172594848,0.9981966812827405,0.0011575286898661836
0.9765625,1048576,0.0013406213937931467,4.886303414105702e-05,0.001244849846876675,0.0014363929407096184,0.001934107836535023,0.998065892163465,0.001244849846876675
0.984375,1048576,0.001457795458178748,5.117763573968381e-05,0.0013574872921289678,0.0015581036242285282,0.002103154278144934,0.9978968457218551,0.0013574872921289678
0.9921875,1048576,0.0015824355468945781,5.354379366209524e-05,0.0014774897113168715,0.0016873813824722847,0.0022829719160312226,0.9977170280839688,0.0014774897113168715
1.0,1048576,0.0017184562543441416,5.624419736882469e-05,0.0016082176275012453,0.001828694881187038,0.0024792083161269164,0.9975207916838731,0.0016082176275012453


==> figures/data/polar12864-bler.csv <==
snr_db,ours2048,ours2048_minus,ours2048_plus,plain16,plain16_minus,plain16_plus,plain128,plain128_minus,plain128_plus,sbecc9,sbecc9_minus,sbecc9_plus,sbecc100,sbecc100_minus,sbecc100_plus,bp50,bp50_minus,bp50_plus,bp50maxwell,bp50maxwell_minus,bp50maxwell_plus,scl32,scl32_minus,scl32_plus,scl512,scl512_minus,scl512_plus
1,0.44642857142857145,0.06623764744373073,0.06534640728861446,0.704225352112676,0.08231568434085568,0.07192921420690412,0.6535947712418301,0.08108134073069484,0.07312637730917171,0.6802721088435374,0.08187660727672663,0.07267732017816897,0.6289308176100629,0.08008146229936286,0.0732058913643977,0.9174311926605505,0.06839109507686691,0.04375405436949964,0.6211180124223602,0.07971479529850678,0.07316717554851393,0.3125,0.05040255335553889,0.05177308078727866,0.17513134851138354,0.030303121964913887,0.03219961034132299
1.5,0.2604166666666667,0.04320217360202838,0.04498325210655352,0.5405405405405406,0.07466704880785235,0.07112062141176634,0.5376344086021505,0.07444505058490136,0.07099412978610942,0.5,0.07134156909316786,0.06904906905818275,0.4694835680751174,0.0685285510736533,0.06706961757415131,0.7751937984496124,0.08183606004135391,0.06751946626089289,0.6451612903225806,0.0807670256628854,0.07318873368825007,0.1718213058419244,0.02977634810476773,0.03166348617985257,0.0684931506849315,0.012420261360608954,0.013500719264568625
2,0.1314060446780552,0.023194821196432208,0.02488499486986362,0.31545741324921134,0.050795022702268766,0.05213443429126752,0.2958579881656805,0.048160669327286104,0.04969061855073992,0.29069767441860467,0.04745413340675719,0.04902811840900828,0.24875621890547264,0.04151757236842374,0.04335508350193609,0.6211180124223602,0.07971479529850678,0.07316717554851393,0.40816326530612246,0.062138017622168196,0.06207232078379177,0.053850296176628974,0.009823854008177223,0.010709716978474039,0.023741690408357077,0.0043837553579363885,0.004807252180768773
2.5,0.05546311702717693,0.010111430237350089,0.011019698587926348,0.14947683109118087,0.026171471289529083,0.02796860891928371,0.1272264631043257,0.02249868304135652,0.024159774063441053,0.11337868480725624,0.020171921180489785,0.02172501620994849,0.10020040080160321,0.01792898737999965,0.019362724456021385,0.43478260869565216,0.06502839981303693,0.06440377067706615,0.2976190476190476,0.04840056459290068,0.049914901568379466,0.017283097131005877,0.003199330381016406,0.0035127568329728007,0.006470816617057073,0.0012028916508163038,0.0013234561019801411
3,0.01465845793022574,0.002716263373877632,0.002983861991578199,0.06693440428380187,0.012145427925037214,0.013206114681215964,0.0632111251580278,0.011487444774279522,0.012499995126339966,0.04987531172069826,0.00911341071568092,0.009943026500852992,0.037821482602118005,0.006944534197275604,0.0075946615673738865,0.33557046979865773,0.05341577635982986,0.054521212709727374,0.21929824561403508,0.03714823140064899,0.039070810868750055,0.005583472920156337,0.0010382958299485889,0.001142554989037643,0.0022750022750022752,0.0004235980207606552,0.0004664246207607349
3.5,0.003488940060009769,0.00064932485883064,0.0007148090415230032,0.024055809477988934,0.004441205010808705,0.004869957225706198,0.021753317380900587,0.004019763322762673,0.004409782655902333,0.016482610845557938,0.0030521066141518133,0.0033516232813713825,0.014714537963507945,0.002726595439609871,0.0029951798786381437,0.19569471624266144,0.03353303762368498,0.03546454093944193,0.1267427122940431,0.022417926495502297,0.02407554620615479,0.0011976047904191617,0.00022308279122781893,0.0002456868219966211,0.0005285831329122288,9.848674948422366e-05,0.00010847966895034713


==> figures/data/polar12864-exit-snr4.csv <==
erasure_rate,frames,exit_nats,se_nats,low95_nats,high95_nats,exit_bits,extrinsic_information_bits,low95_log_nats
0.0,1048576,7.87869100325928e-09,3.95348068755216e-09,1.2986885565704575e-10,1.5627513150861514e-08,1.1366548439098655e-08,0.9999999886334515,1e-09
0.0078125,1048576,8.425354940863366e-09,3.963674340674344e-09,6.565532331416517e-10,1.619415664858508e-08,1.2155217790912903e-08,0.9999999878447822,1e-09
0.015625,1048576,5.195639822864168e-09,2.3024112448526303e-10,4.744367218873053e-09,5.646912426855283e-09,7.495723806691348e-09,0.9999999925042762,4.744367218873053e-09
0.0234375,1048576,5.6761676217222405e-09,2.085089784622391e-10,5.267490023936252e-09,6.084845219508229e-09,8.188978879113178e-09,0.9999999918110212,5.267490023936252e-09
0.03125,1048576,6.257334891122058e-09,2.2225014445382144e-10,5.821724607992568e-09,6.692945174251547e-09,9.027426016603274e-09,0.999999990972574,5.821724607992568e-09
0.0390625,1048576,6.705911513194827e-09,2.4314547846437865e-10,6.229346375404644e-09,7.182476650985009e-09,9.674585284726382e-09,0.9999999903254148,6.229346375404644e-09
0.046875,1048576,6.80854005325646e-09,2.3941369335705255e-10,6.339289214276637e-09,7.277790892236283e-09,9.822646970526974e-09,0.9999999901773531,6.339289214276637e-09
0.0546875,1048576,7.022330136837631e-09,2.4729006056435596e-10,6.537641618131493e-09,7.507018655543769e-09,1.0131080863900767e-08,0.9999999898689191,6.537641618131493e-09
0.0625,1048576,7.784114245874607e-09,6.940489250617011e-10,6.4237783527536725e-09,9.144450138995541e-09,1.123010302023643e-08,0.9999999887698969,6.4237783527536725e-09
0.0703125,1048576,8.044506836342935e-09,8.766515020592047e-10,6.3262698923068934e-09,9.762743780378975e-09,1.1605770119189316e-08,0.9999999883942299,6.3262698923068934e-09
0.078125,1048576,8.48955177002172e-09,9.898492731518808e-10,6.5494471946440336e-09,1.0429656345399407e-08,1.2247834237980458e-08,0.9999999877521658,6.5494471946440336e-09
0.0859375,1048576,8.412634164640073e-09,1.2192926388244215e-09,6.022820592544207e-09,1.080244773673594e-08,1.2136865590139302e-08,0.9999999878631344,6.022820592544207e-09
0.09375,1048576,8.385883272074362e-09,1.28848217355949e-09,5.860458211897762e-09,1.0911308332250961e-08,1.2098272210095396e-08,0.9999999879017278,5.860458211897762e-09
0.1015625,1048576,7.981297372688142e-09,8.845097502240333e-10,6.247658262249036e-09,9.714936483127247e-09,1.1514578139437295e-08,0.9999999884854218,6.247658262249036e-09
0.109375,1048576,7.901700540959071e-09,9.808872199833072e-10,5.979161589791789e-09,9.824239492126353e-09,1.1399744185031292e-08,0.9999999886002559,5.979161589791789e-09
0.1171875,1048576,7.611722614807999e-09,7.614801630320227e-10,6.119221495265234e-09,9.104223734350763e-09,1.0981394469005873e-08,0.9999999890186055,6.119221495265234e-09
0.125,1048576,7.3812906540326784e-09,8.271880478445055e-10,5.760002080257448e-09,9.002579227807909e-09,1.0648951421933e-08,0.9999999893510486,5.760002080257448e-09
0.1328125,1048576,7.3040741226077346e-09,8.340461727880145e-10,5.6693436239432264e-09,8.938804621272244e-09,1.0537551514971586e-08,0.9999999894624485,5.6693436239432264e-09
0.140625,1048576,7.301065540748489e-09,8.77957191923976e-10,5.580269444577496e-09,9.021861636919481e-09,1.0533211048843144e-08,0.9999999894667889,5.580269444577496e-09
0.1484375,1048576,6.558314978200204e-09,3.932116228588124e-10,5.787620197396931e-09,7.329009759003476e-09,9.461648495637244e-09,0.9999999905383515,5.787620197396931e-09
0.15625,1048576,7.779969116633986e-09,1.4809495227978605e-09,4.877308051950179e-09,1.0682630181317793e-08,1.1224122862837142e-08,0.9999999887758771,4.877308051950179e-09
0.1640625,1048576,6.821213780614184e-09,8.201007658963185e-10,5.2138162794574e-09,8.428611281770968e-09,9.84093129413554e-09,0.9999999901590687,5.2138162794574e-09
0.171875,1048576,6.6144140623586766e-09,8.335388245229629e-10,4.980677966293669e-09,8.248150158423684e-09,9.542582366151085e-09,0.9999999904574176,4.980677966293669e-09
0.1796875,1048576,6.66364871743027e-09,8.315282916951191e-10,5.0338532657078366e-09,8.293444169152704e-09,9.613612958862753e-09,0.9999999903863871,5.0338532657078366e-09
0.1875,1048576,1.0537301603471411e-08,4.851963656314793e-09,1.0274528370944169e-09,2.0047150369848405e-08,1.5202112767679528e-08,0.9999999847978872,1.0274528370944169e-09
0.1953125,1048576,2.095891089934238e-08,1.1283828576359665e-08,-1.1573931103225618e-09,4.307521490900732e-08,3.02373168169149e-08,0.9999999697626832,1e-09
0.203125,1048576,1.9989233869715827e-08,1.0196933639692355e-08,3.2439359188127178e-12,3.9975223803512845e-08,2.8838368575008728e-08,0.9999999711616314,1e-09
0.2109375,1048576,1.8576154232159942e-08,8.70601342957896e-09,1.5123679101851811e-09,3.56399405541347e-08,2.679972558952568e-08,0.9999999732002745,1.5123679101851811e-09
0.21875,1048576,1.6628405739126828e-08,7.2410577745026865e-09,2.4359325011015625e-09,3.082087897715209e-08,2.3989718497727854e-08,0.9999999760102815,2.4359325011015625e-09
0.2265625,1048576,1.592407210256664e-08,6.622553566214326e-09,2.9438671127865633e-09,2.890427709234672e-08,2.2973579853131183e-08,0.9999999770264202,2.9438671127865633e-09
0.234375,1048576,2.2108193802057007e-08,9.472009204783243e-09,3.543055760681851e-09,4.067333184343216e-08,3.1895381561239764e-08,0.9999999681046184,3.543055760681851e-09
0.2421875,1048576,2.3859144639704873e-08,9.818046468847874e-09,4.615773560763039e-09,4.310251571864671e-08,3.442146965155472e-08,0.9999999655785303,4.615773560763039e-09
0.25,1048576,2.786167189808478e-08,1.1247196708627052e-08,5.8171663491757585e-09,4.99061774469938e-08,4.019589587824231e-08,0.9999999598041042,5.8171663491757585e-09
0.2578125,1048576,4.6973417456446716e-08,2.4163152222124982e-08,-3.863608989182448e-10,9.433319581181167e-08,6.776831641802275e-08,0.9999999322316836,1e-09
0.265625,1048576,1.3420352974144456e-07,8.97813636536434e-08,-4.176794301969649e-08,3.101750025025856e-07,1.9361476682777658e-07,0.9999998063852332,1e-09
0.2734375,1048576,1.3391694403542493e-07,8.897637798572814e-08,-4.047675681660222e-08,3.083106448874521e-07,1.932013110509124e-07,0.9999998067986889,1e-09
0.28125,1048576,2.651750495345919e-07,1.5064132840148732e-07,-3.008195413232323e-08,5.604320532015071e-07,3.82566728931041e-07,0.999999617433271,1e-09
0.2890625,1048576,3.2235597200075887e-07,1.683576883114082e-07,-7.625097089601182e-09,6.523370410911189e-07,4.6506136220643636e-07,0.9999995349386378,1e-09
0.296875,1048576,5.077513032638337e-07,2.830445257166173e-07,-4.701596714073626e-08,1.0625185736684038e-06,7.325302872236411e-07,0.9999992674697128,1e-09
0.3046875,1048576,1.7867457743816273e-06,1.033031279834551e-06,-2.3799553409409285e-07,3.8114870828573475e-06,2.5777292680296845e-06,0.999997422270732,1e-09
0.3125,1048576,1.7216476116355057e-06,9.79826821427982e-07,-1.9881295836333891e-07,3.6421081816343503e-06,2.4838124714648723e-06,0.9999975161875285,1e-09
0.3203125,1048576,1.90060488219996e-06,1.0367815565564104e-06,-1.314869686506046e-07,3.932696733050524e-06,2.7419932382392347e-06,0.9999972580067618,1e-09
0.328125,1048576,2.05295031439353e-06,1.1525062778186436e-06,-2.0596199013101164e-07,4.311862618918072e-06,2.961781237766984e-06,0.9999970382187622,1e-09
0.3359375,1048576,2.919529216006301e-06,1.308610058869169e-06,3.546535006227298e-07,5.484404931389872e-06,4.211990321662733e-06,0.9999957880096784,3.546535006227298e-07
0.34375,1048576,5.215890695906416e-06,1.8555280723621646e-06,1.5790556740765732e-06,8.852725717736259e-06,7.524939640803071e-06,0.9999924750603592,1.5790556740765732e-06
0.3515625,1048576,4.686034751260497e-06,1.5037859338617624e-06,1.738614320891442e-06,7.63345518162955e-06,6.760519097076866e-06,0.9999932394809029,1.738614320891442e-06
0.359375,1048576,8.048192801836516e-06,2.4782564034995648e-06,3.190810250977369e-06,1.2905575352695663e-05,1.1611087843327794e-05,0.9999883889121567,3.190810250977369e-06
0.3671875,1048576,1.2529531210962889e-05,3.6777666478563643e-06,5.321108581164415e-06,1.9737953840761364e-05,1.8076292542719647e-05,0.9999819237074573,5.321108581164415e-06
0.375,1048576,1.2401756069039333e-05,3.5161563469033184e-06,5.510089629108829e-06,1.9293422508969837e-05,1.7891951979117652e-05,0.9999821080480209,5.510089629108829e-06
0.3828125,1048576,1.9793073263507513e-05,4.6483435366874405e-06,1.068231993160013e-05,2.8903826595414896e-05,2.855536864121422e-05,0.9999714446313588,1.068231993160013e-05
0.390625,1048576,1.9135626158970057e-05,4.2553324943711665e-06,1.079517447000257e-05,2.7476077847937544e-05,2.7606872963851227e-05,0.9999723931270361,1.079517447000257e-05
0.3984375,1048576,2.1606310320583987e-05,4.489596232719809e-06,1.2806701704453162e-05,3.0405918936714813e-05,3.117131675141455e-05,0.9999688286832485,1.2806701704453162e-05
0.40625,1048576,2.3337021744266544e-05,4.8004187055702296e-06,1.3928201081348894e-05,3.27458424071842e-05,3.3668205539571254e-05,0.9999663317944605,1.3928201081348894e-05
0.4140625,1048576,2.421209849756283e-05,4.707310637448919e-06,1.4985769648162949e-05,3.343842734696271e-05,3.4930674431949015e-05,0.9999650693255681,1.4985769648162949e-05
0.421875,1048576,3.1035093956307886e-05,7.23342924340677e-06,1.6857572639230615e-05,4.521261527338516e-05,4.477417614428843e-05,0.9999552258238558,1.6857572639230615e-05
0.4296875,1048576,3.649394420940152e-05,7.624092433535546e-06,2.1550723039671852e-05,5.143716537913119e-05,5.264963233338208e-05,0.9999473503676666,2.1550723039671852e-05
0.4375,1048576,4.527078115086332e-05,8.481337145166735e-06,2.864736034633652e-05,6.189420195539012e-05,6.531193146352007e-05,0.9999346880685365,2.864736034633652e-05
0.4453125,1048576,4.84868735970592e-05,8.753767964233678e-06,3.132948838716119e-05,6.564425880695721e-05,6.995177208668732e-05,0.9999300482279133,3.132948838716119e-05
0.453125,1048576,5.0842549570946604e-05,8.501228684654025e-06,3.418014134902472e-05,6.750495779286849e-05,7.335029413215596e-05,0.9999266497058679,3.418014134902472e-05
0.4609375,1048576,5.816316922322564e-05,8.895090669280334e-06,4.072879151143619e-05,7.55975469350151e-05,8.391171580073321e-05,0.9999160882841993,4.072879151143619e-05
0.46875,1048576,7.28719764486065e-05,1.0204332721459155e-05,5.287148431454656e-05,9.287246858266644e-05,0.00010513203904218195,0.9998948679609578,5.287148431454656e-05
0.4765625,1048576,7.706435098419252e-05,9.9262466429517e-06,5.760890756400719e-05,9.651979440437785e-05,0.00011118035699422107,0.9998888196430058,5.760890756400719e-05
0.484375,1048576,9.138817544001496e-05,1.208319870615302e-05,6.770510597595504e-05,0.00011507124490407488,0.00013184526750320016,0.9998681547324968,6.770510597595504e-05
0.4921875,1048576,9.828286357179074e-05,1.0695648267467774e-05,7.73193929675539e-05,0.00011924633417602758,0.00014179219987938907,0.9998582078001206,7.73193929675539e-05
0.5,1048576,0.00011413380210327376,1.1914217657460985e-05,9.078193549465023e-05,0.0001374856687118973,0.0001646602702921954,0.9998353397297078,9.078193549465023e-05
0.5078125,1048576,0.0001313993112143812,1.2947403494860347e-05,0.00010602240036445492,0.00015677622206430747,0.00018956913466521333,0.9998104308653348,0.00010602240036445492
0.515625,1048576,0.00015302382082112793,1.4299715576447617e-05,0.0001249963782912906,0.00018105126335096527,0.0002207667074365226,0.9997792332925635,0.0001249963782912906
0.5234375,1048576,0.00017366548841527904,1.5241432480133838e-05,0.00014379228075421673,0.00020353869607634136,0.0002505463389102828,0.9997494536610897,0.00014379228075421673
0.53125,1048576,0.0002052528765076288,1.7573172676994478e-05,0.00017080945806071963,0.00023969629495453797,0.0002961173070657509,0.9997038826929342,0.00017080945806071963
0.5390625,1048576,0.00023579021435846136,1.96787230156064e-05,0.0001972199172478728,0.0002743605114690499,0.00034017337294509786,0.9996598266270549,0.0001972199172478728
0.546875,1048576,0.000256750081984676,2.0315131722847193e-05,0.00021693242380789552,0.0002965677401614565,0.0003704120700271269,0.9996295879299729,0.00021693242380789552
0.5546875,1048576,0.00028153067524277066,2.1306743598676546e-05,0.00023976945778936463,0.0003232918926961767,0.0004061629090308665,0.9995938370909692,0.00023976945778936463
0.5625,1048576,0.00030333277438498606,2.2091340575931266e-05,0.0002600337468561608,0.0003466318019138113,0.0004376166893443102,0.9995623833106557,0.0002600337468561608
0.5703125,1048576,0.0003297145146513555,2.3193297122485923e-05,0.0002842556522912831,0.0003751733770114279,0.000475677495196622,0.9995243225048034,0.0002842556522912831
0.578125,1048576,0.0003803484112371307,2.5461647438102993e-05,0.00033044358225844885,0.00043025324021581253,0.0005487267667018045,0.9994512732332982,0.00033044358225844885
0.5859375,1048576,0.0004236463188707941,2.641191750584002e-05,0.00037187896055934763,0.00047541367718224056,0.0006111924433257591,0.9993888075566743,0.00037187896055934763
0.59375,1048576,0.00047931187427520226,2.8475889790068517e-05,0.000423499130286668,0.0005351246182637365,0.0006915008640560286,0.999308499135944,0.000423499130286668
0.6015625,1048576,0.0005179040308233553,2.979942691680738e-05,0.00045949715406641285,0.0005763109075802977,0.0007471775769252595,0.9992528224230748,0.00045949715406641285
0.609375,1048576,0.0005858190892486232,3.256877955621184e-05,0.000521984281318448,0.0006496538971787983,0.0008451582949170777,0.999154841705083,0.000521984281318448
0.6171875,1048576,0.0006446782063506215,3.416086083857038e-05,0.0005777229191070235,0.0007116334935942195,0.0009300740512712335,0.9990699259487288,0.0005777229191070235
0.625,1048576,0.0007017959053533058,3.5335578229856154e-05,0.0006325381720227878,0.0007710536386838239,0.0010124774723693948,0.9989875225276306,0.0006325381720227878
0.6328125,1048576,0.0007604009623901418,3.6416062550262846e-05,0.0006890254797916266,0.000831776444988657,0.0010970266975274528,0.9989029733024726,0.0006890254797916266
0.640625,1048576,0.0008311873767633563,3.735938167794971e-05,0.000757962988674575,0.0009044117648521377,0.0011991499065060007,0.998800850093494,0.000757962988674575
0.6484375,1048576,0.0008943833232572603,3.758068565341448e-05,0.0008207251793765679,0.0009680414671379527,0.00129032238511704,0.9987096776148829,0.0008207251793765679
0.65625,1048576,0.0009807497478048857,4.017257441971963e-05,0.0009020115019422352,0.001059487993667536,0.0014149227975112102,0.9985850772024888,0.0009020115019422352
0.6640625,1048576,0.0010800656960703414,4.280861135956471e-05,0.0009961608178055946,0.0011639705743350882,0.001558205423554968,0.998441794576445,0.0009961608178055946
0.671875,1048576,0.0011898026571151904,4.4874399731557395e-05,0.001101848833641338,0.0012777564805890429,0.0017165223930565969,0.9982834776069434,0.001101848833641338
0.6796875,1048576,0.0012766568648334704,4.5768351229475564e-05,0.0011869508964236983,0.0013663628332432425,0.0018418265278120995,0.9981581734721879,0.0011869508964236983
0.6875,1048576,0.0013821840041795105,4.7404266882444904e-05,0.0012892716410899186,0.0014750963672691025,0.00199407000842583,0.9980059299915742,0.0012892716410899186
0.6953125,1048576,0.0015110373026698376,4.98359593516433e-05,0.0014133588223406166,0.0016087157829990585,0.00217996602316001,0.9978200339768399,0.0014133588223406166
0.703125,1048576,0.0016263429097902126,5.1745507993900566e-05,0.0015249217141221675,0.0017277641054582577,0.0023463168507392666,0.9976536831492607,0.0015249217141221675
0.7109375,1048576,0.001772156019568914,5.523040214439742e-05,0.001663904431365895,0.001880407607771933,0.0025566807011135973,0.9974433192988864,0.001663904431365895
0.71875,1048576,0.0018978734234999467,5.7474429634310264e-05,0.0017852235414166986,0.0020105233055831948,0.002738052576318333,0.9972619474236817,0.0017852235414166986
0.7265625,1048576,0.0020160508079076355,5.8784398194321454e-05,0.0019008333874467654,0.0021312682283685055,0.002908546502748534,0.9970914534972515,0.0019008333874467654
0.734375,1048576,0.0021558319204928005,6.051428274907181e-05,0.0020372239263046197,0.002274439914680981,0.0031102080206850936,0.9968897919793149,0.0020372239263046197
0.7421875,1048576,0.0022906042715144436,6.222798515749806e-05,0.0021686374206057474,0.00241257112242314,0.003304643423152965,0.996695356576847,0.0021686374206057474
0.75,1048576,0.002477190943519249,6.44951964794212e-05,0.0023507803584195833,0.002603601528618915,0.003573831089550273,0.9964261689104498,0.0023507803584195833
0.7578125,1048576,0.002644338083474159,6.645996595620479e-05,0.0025140765501999976,0.0027745996167483204,0.003814973439461995,0.996185026560538,0.0025140765501999976
0.765625,1048576,0.002791840802736857,6.899882883833521e-05,0.0026566030982137197,0.002927078507259994,0.004027774881059926,0.9959722251189401,0.0026566030982137197
0.7734375,1048576,0.0030070424698676523,7.241007521295798e-05,0.002865118722450255,0.0031489662172850498,0.004338245259020562,0.9956617547409794,0.002865118722450255
0.78125,1048576,0.003249434266596889,7.590969444833221e-05,0.003100651265478158,0.00339821726771562,0.004687942702113998,0.995312057297886,0.003100651265478158
0.7890625,1048576,0.0034347725413879145,7.674586593976385e-05,0.0032843506441459776,0.0035851944386298515,0.004955329312041927,0.9950446706879581,0.0032843506441459776
0.796875,1048576,0.003651355711597432,7.884312509891757e-05,0.003496823186403553,0.0038058882367913104,0.005267792777643207,0.9947322072223568,0.003496823186403553
0.8046875,1048576,0.0038698693010802273,8.105242158643254e-05,0.0037110065547708198,0.004028732047389635,0.005583041249556883,0.9944169587504431,0.0037110065547708198
0.8125,1048576,0.004132639979396519,8.407800479195328e-05,0.0039678470900042905,0.004297432868788748,0.005962139204054826,0.9940378607959451,0.0039678470900042905
0.8203125,1048576,0.004413086486835719,8.690311480756731e-05,0.004242756381812887,0.004583416591858552,0.00636673798957199,0.993633262010428,0.004242756381812887
0.828125,1048576,0.004623906101987915,8.855324753938508e-05,0.00445034173681072,0.00479747046716511,0.006670886402874183,0.9933291135971258,0.00445034173681072
0.8359375,1048576,0.004944631321471631,9.129334447885619e-05,0.004765696366293073,0.005123566276650189,0.007133595086511364,0.9928664049134887,0.004765696366293073
0.84375,1048576,0.005188350917710781,9.281735256311035e-05,0.005006428906687085,0.005370272928734477,0.007485208139373046,0.992514791860627,0.005006428906687085
0.8515625,1048576,0.00549706856392427,9.508122545682042e-05,0.005310709362028902,0.005683427765819638,0.00793059355660016,0.9920694064433998,0.005310709362028902
0.859375,1048576,0.005880413308715392,9.990626208426336e-05,0.005684597035030236,0.006076229582400548,0.008483643118861158,0.9915163568811388,0.005684597035030236
0.8671875,1048576,0.006307121163792915,0.00010498218357166729,0.006101356083992447,0.006512886243593382,0.009099252425289866,0.9909007475747101,0.006101356083992447
0.875,1048576,0.0066949924306369075,0.00010768971199667897,0.0064839205951234165,0.0069060642661503985,0.009658832378469014,0.990341167621531,0.0064839205951234165
0.8828125,1048576,0.00707818026910918,0.00011048099797077373,0.006861637513086463,0.007294723025131897,0.010211655572761923,0.9897883444272381,0.006861637513086463
0.890625,1048576,0.007442393248470222,0.00011346980879681303,0.0072199924232284685,0.007664794073711976,0.010737103831913493,0.9892628961680865,0.0072199924232284685
0.8984375,1048576,0.007814692172087306,0.00011636376946135523,0.00758661918394305,0.008042765160231563,0.011274217642744158,0.9887257823572558,0.00758661918394305
0.90625,1048576,0.008227070473845204,0.00011951547140607312,0.0079928201498893,0.008461320797801108,0.01186915377366049,0.9881308462263395,0.0079928201498893
0.9140625,1048576,0.00866333005375336,0.00012264657105949786,0.008422942774476744,0.008903717333029975,0.012498543306134289,0.9875014566938657,0.008422942774476744
0.921875,1048576,0.009085675893784477,0.00012578056430759965,0.008839145987741581,0.009332205799827372,0.013107859555087266,0.9868921404449127,0.008839145987741581
0.9296875,1048576,0.009508443731572367,0.000127736648299403,0.009258079900905537,0.009758807562239197,0.013717784618111205,0.9862822153818888,0.009258079900905537
0.9375,1048576,0.010000123019780907,0.00013116145957986331,0.009743046559004376,0.01025719948055744,0.014427127888917481,0.9855728721110825,0.009743046559004376
0.9453125,1048576,0.010450078920027134,0.0001340463522134854,0.010187348069688703,0.010712809770365565,0.015076277034821442,0.9849237229651786,0.010187348069688703
0.953125,1048576,0.010927976522171774,0.00013658914905364158,0.010660261790026637,0.01119569125431691,0.01576573753548824,0.9842342624645117,0.010660261790026637
0.9609375,1048576,0.011556820252744338,0.0001413366258361978,0.01127980046610539,0.011833840039383287,0.016672967267079394,0.9833270327329207,0.01127980046610539
0.96875,1048576,0.012086127788314804,0.0001440597021134381,0.011803770772172466,0.012368484804457142,0.017436596623752063,0.9825634033762479,0.011803770772172466
0.9765625,1048576,0.012622622844484137,0.00014647130437806823,0.012335539087903124,0.01290970660106515,0.018210595380749005,0.981789404619251,0.012335539087903124
0.984375,1048576,0.013229813533279611,0.00014944025287532572,0.012936910637643973,0.01352271642891525,0.01908658637634819,0.9809134136236518,0.012936910637643973
0.9921875,1048576,0.013897272375070041,0.00015336861843686774,0.01359666988293378,0.014197874867206303,0.020049525937396735,0.9799504740626033,0.01359666988293378
1.0,1048576,0.014537663492116146,0.00015660567357112868,0.014230716371916734,0.014844610612315557,0.020973415026188495,0.9790265849738115,0.014230716371916734

